Revisiting Accurate Geometry for Morse-Smale Complexes

The Morse-Smale complex is a standard tool in visual data analysis. The classic definition is based on a continuous view of the gradient of a scalar function where its zeros are the critical points. These points are connected via gradient curves and surfaces emanating from saddle points, known as separatrices. In a discrete setting, the Morse-Smale complex is commonly extracted by constructing a combinatorial gradient assuming the steepest descent direction. Previous works have shown that this method results in a geometric embedding of the separatrices that can be fundamentally different from those in the continuous case. To achieve a similar embedding, different approaches for constructing a combinatorial gradient were proposed. In this paper, we show that these approaches generate a different topology, i.e., the connectivity between critical points changes. Additionally, we demonstrate that the steepest descent method can compute topologically and geometrically accurate Morse-Smale complexes when applied to certain types of grids. Based on these observations, we suggest a method to attain both geometric and topological accuracy for the Morse-Smale complex of data sampled on a uniform grid.

==> tikzImageData/poissondegree.dat <==
    x       y               y+              y-
    2       4               0               0
    3       794             0               0
    4       18621           0               0
    5       256232          0               0
    6       491814          0               0
    7       226118          0               0
    8       29426           0               0
    9       900             0               0
    10      3               0               0

==> tikzImageData/poissondirection.dat <==
    degree              y               y+                  y-
    15                  255434          0                   0
    30                  254646          0                   0
    45                  254931          0                   0
    60                  255588          0                   0
    75                  255956          0                   0
    90                  255220          0                   0
    105                 257226          0                   0
    120                 254676          0                   0
    135                 255541          0                   0
    150                 255033          0                   0
    165                 255289          0                   0
    180                 258101          0                   0

==> tikzImageData/suggestiondegree.dat <==
    x       y               y+              y-
    2       2.8             0.74833148      0.74833148
    3       223312.6        306.98052055    306.98052055
    4       235474.6        199.68134615    199.68134615
    5       1081104.4       577.88531734    577.88531734
    6       1145135         549.90399162    549.90399162
    7       916708.8        475.1283616     475.1283616
    8       482415          439.83178603    439.83178603
    9       100133.4        257.54813142    257.54813142
    10      5922.4          86.95654087     86.95654087


==> tikzImageData/suggestiondirection.dat <==
    degree              y
    15                  2695731
    30                  431268
    45                  1948222
    60                  418684
    75                  431525
    90                  2574145
    105                 425670
    120                 431557
    135                 1946928
    150                 418580
    165                 431229
    180                 408901

==> tikzImageData/triangledegree.dat <==
    x       y
    2       2
    3       2
    4       4088
    5       0
    6       1044484


==> tikzImageData/triangledirection.dat <==
    degree              y
    0                   1047552
    15                  0
    30                  0
    45                  0
    60                  0
    75                  0
    90                  1047552
    105                 0
    135                 1046529
    150                 0
    165                 0
    180                 0

==> tikzImageData/uniformdegree.dat <==
    x       y               y+              y-
    2       4               0               0
    3       4088            0               0
    4       1044484         0               0

==> tikzImageData/uniformdirection.dat <==
    degree              y               y+                  y-
    0                   1047552         0                   0           
    15                  0               0                   0
    30                  0               0                   0
    45                  0               0                   0
    60                  0               0                   0
    75                  0               0                   0
    90                  1047552         0                   0
    105                 0               0                   0
    120                 0               0                   0
    135                 0               0                   0
    150                 0               0                   0
    165                 0               0                   0
    180                 0         0                   0
